Electronic structure and effective mass analysis of doped TiO$_2$ (anatase) systems using DFT+$U$

In this work, electronic structure of several doped TiO$_2$ anatase systems is computed using DFT+$U$. Effective masses of charge carriers are also computed to quantify how the dopant atoms perturb the bands of the host anatase material. $U$ is computed systematically for all the dopants using the linear response method rather than using fitting procedures to physically known quantities. A combination of $d$ and $f$ block elements (Nb, Ta, V, Mo, W, Cr, La, Cu, Co and Ce) are considered as dopants. Depending upon the energies of their outer $d$ or $f$ electrons, the dopants are found to form defect states at various positions in the band structure of host anatase system. Some dopants like Cr, Mo etc. form mid-gap states, which could reduce transparency. Other dopants like Nb, Ta and W are found to have the Fermi levels positioned near the conduction band edge, indicating these systems to exhibit $n$-type conductivity. From the effective mass analysis, dopants are found to increase the effective mass of charge carriers and the non-parabolic nature of bands. Based on electronic structure and effective mass analysis, Nb, Ta and W are identified to exhibit higher transparency and conductivity as compared to the other dopants considered here. The theoretical results presented here, increase our understanding and show the potential of dopants to alter the properties in anatase TiO$_2$.

==> manifest.txt <==
% Copyright 2019-2021 Elsevier Ltd
%
% This file is part of the 'CAS Bundle'.
% --------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'CAS Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE CAS BUNDLE
% ==========================

Directory elsevier-cas-template/

cas-sc.cls
  Classfile to be used for single column format

cas-dc.cls
  Classfile to be used for double column format

cas-model2-names.bst
  BibTeX style file

cas-sc-template.tex 
  TeX template 
  
cas-dc-template.tex
  TeX template 

manifest.txt
  this file

README
  small readme documentation

Directory doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 dc-sample.pdf
 sc-sample.pdf

elsdoc-cas.tex  -- LaTeX source file of documentation
elsdoc-cas.pdf  -- documentation for elsarticle.cls

Directory thumbnails/

Contains thumbnail images which will be included in the
typeset PDF.

 cas-email.jpeg
 cas-facebook.jpeg
 cas-gplus.jpeg
 cas-linkedin.jpeg
 cas-twitter.jpeg
 cas-url.jpeg

The following files are written out every time elsdoc.tex is compiled:

 elsdoc-cas.aux
 elsdoc-cas.log
 elsdoc-cas.out
 tmp-cas.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty
 glyphtounicode.tex


